Is your benchmark truly adversarial? AdvScore: Evaluating Human-Grounded Adversarialness

Adversarial datasets should validate AI robustness by providing samples on which humans perform well, but models do not. However, as models evolve, datasets can become obsolete. Measuring whether a dataset remains adversarial is hindered by the lack of a standardized metric for measuring adversarialness. We propose AdvScore, a human-grounded evaluation metric that assesses a dataset's adversarialness by capturing models' and humans' varying abilities while also identifying poor examples. We then use AdvScore to motivate a new dataset creation pipeline for realistic and high-quality adversarial samples, enabling us to collect an adversarial question answering (QA) dataset, AdvQA. We apply AdvScore using 9,347 human responses and ten language models' predictions to track model improvement over five years, from 2020 to 2024. AdvScore thus provides guidance for achieving robustness comparable with human capabilities. Furthermore, it helps determine to what extent adversarial datasets continue to pose challenges, ensuring that, rather than reflecting outdated or overly artificial difficulties, they effectively test model capabilities.

==> figures/Bamboogle_s_diff.csv <==
,Human Difficulty,Machine Difficulty,Fooled,Margin,data
0,1.3805753469366004,0.7717036799324006,Fooled both,0.6088716670041998,Bamboogle
1,1.3805745103628502,0.7717036799324006,Fooled both,0.6088708304304495,Bamboogle
2,-0.16919749926711994,0.7717036799323996,Only machines,0.9409011791995195,Bamboogle
3,0.3803154494763179,-1.410268144116076,Only humans,1.790583593592394,Bamboogle
4,1.3805708180011529,0.7717036799324003,Fooled both,0.6088671380687526,Bamboogle
5,-0.7863593910945265,0.7717036799323996,Only machines,1.558063071026926,Bamboogle
6,-0.827393033455969,0.7717036799323996,Only machines,1.5990967133883687,Bamboogle
7,-0.15043358336900503,0.771703679932399,Only machines,0.922137263301404,Bamboogle
8,-2.922011466423425,-1.2468326435374961,Easy for both,1.675178822885929,Bamboogle
9,1.3805724108190829,0.7717036799324019,Fooled both,0.608868730886681,Bamboogle
10,1.3805652946842273,0.7717036799324003,Fooled both,0.608861614751827,Bamboogle
11,-0.16919751055837584,0.7717036799324003,Only machines,0.9409011904907761,Bamboogle
12,0.11098019173521437,-1.246832643537496,Only humans,1.3578128352727104,Bamboogle
13,-0.17883778982430018,0.7717036799324013,Only machines,0.9505414697567015,Bamboogle
14,-0.01601903383656066,-1.2468326435374957,Easy for both,1.230813609700935,Bamboogle
15,-0.050635961697977065,-1.2468326435374952,Easy for both,1.1961966818395182,Bamboogle
16,-0.744041141828721,0.7717036799324013,Only machines,1.5157448217611225,Bamboogle
17,-0.2950797612326775,0.7717036799324013,Only machines,1.0667834411650787,Bamboogle
18,-0.12361901973173896,-1.246832643537495,Easy for both,1.123213623805756,Bamboogle
19,0.1674578724894484,0.7717036799324006,Fooled both,0.6042458074429522,Bamboogle
20,-0.38147889366331794,0.7717036799324006,Only machines,1.1531825735957186,Bamboogle
21,-1.1231004377329548,-1.5737022529475395,Easy for both,0.45060181521458476,Bamboogle
22,0.1517593052297607,0.7717036799324003,Fooled both,0.6199443747026396,Bamboogle
23,1.3805701100663486,0.7717036799323996,Fooled both,0.6088664301339489,Bamboogle
24,-0.1905923575425383,0.7717036799324003,Only machines,0.9622960374749386,Bamboogle
25,1.3805667218712756,-1.246832643537495,Only humans,2.6273993654087704,Bamboogle
26,0.2551875897637928,-1.5737022529475395,Only humans,1.8288898427113323,Bamboogle
27,-0.8687342181426552,-1.246832643537495,Easy for both,0.37809842539483984,Bamboogle
28,-0.14522058996086226,0.7717036799323996,Only machines,0.9169242698932619,Bamboogle
29,-0.8125642126545991,0.7717036799323996,Only machines,1.5842678925869986,Bamboogle
30,-0.30258922384991976,-1.246832643537495,Easy for both,0.9442434196875753,Bamboogle
31,-0.38109222002515203,-1.246832643537495,Easy for both,0.8657404235123429,Bamboogle
32,-0.15043358758511854,0.7717036799324003,Only machines,0.9221372675175188,Bamboogle
33,-1.4040124031709171,-1.246832643537495,Easy for both,0.15717975963342212,Bamboogle
34,1.3805753469734439,0.7717036799324019,Fooled both,0.608871667041042,Bamboogle
35,-0.26766368259076684,0.7717036799324019,Only machines,1.0393673625231687,Bamboogle
36,-1.9589367765349681,-1.246832643537495,Easy for both,0.7121041329974731,Bamboogle
37,1.380564408371707,0.7717036799324006,Fooled both,0.6088607284393064,Bamboogle
38,-0.2764024220634797,0.7717036799324006,Only machines,1.0481061019958804,Bamboogle
39,1.380570864698007,0.7717036799324006,Fooled both,0.6088671847656064,Bamboogle
40,1.3805631691314038,0.7717036799324006,Fooled both,0.6088594891990031,Bamboogle
41,-2.5393259079998205,-1.246832643537495,Easy for both,1.2924932644623255,Bamboogle
42,1.3805753505468952,0.7717036799324006,Fooled both,0.6088716706144945,Bamboogle
43,1.3805671019894534,0.7717036799324006,Fooled both,0.6088634220570528,Bamboogle
44,1.3805753555251,0.7717036799324006,Fooled both,0.6088716755926993,Bamboogle
45,-0.28492888332136634,-1.246832643537495,Easy for both,0.9619037602161287,Bamboogle
46,-0.24362322456613542,0.7717036799323996,Only machines,1.0153269044985351,Bamboogle
47,1.3805643213826908,0.7717036799323996,Fooled both,0.6088606414502912,Bamboogle
48,0.4045527337787896,-1.246832643537495,Only humans,1.6513853773162845,Bamboogle
49,0.6326456361748555,0.7717036799324013,Fooled both,0.13905804375754582,Bamboogle
50,1.3805633512379856,0.7717036799324013,Fooled both,0.6088596713055843,Bamboogle
51,-0.3457254575625632,0.7717036799324013,Only machines,1.1174291374949645,Bamboogle
52,-0.19843492510968858,0.7717036799324013,Only machines,0.9701386050420899,Bamboogle
53,-0.3063684668619933,-0.3870626655535743,Easy for both,0.08069419869158101,Bamboogle
54,-2.4820579429950897,-1.5737022529475395,Easy for both,0.9083556900475502,Bamboogle
55,-0.10785426481914244,0.7717036799324013,Only machines,0.8795579447515437,Bamboogle
56,-0.18312802325161895,0.7717036799324013,Only machines,0.9548317031840202,Bamboogle
57,0.40150900206949747,0.7717036799324013,Fooled both,0.37019467786290383,Bamboogle
58,1.3805753541813388,0.7717036799324013,Fooled both,0.6088716742489375,Bamboogle
59,1.3805632982768208,0.7717036799324013,Fooled both,0.6088596183444195,Bamboogle
60,1.380575563109856,0.7717036799324013,Fooled both,0.6088718831774547,Bamboogle
61,0.015084888472224634,-1.246832643537495,Only humans,1.2619175320097196,Bamboogle
62,-0.33958978931553563,0.7717036799324003,Only machines,1.111293469247936,Bamboogle
63,0.6920221871334852,0.7717036799324003,Fooled both,0.07968149279891512,Bamboogle
64,-0.39193986964595934,-1.5737022529475395,Easy for both,1.1817623833015802,Bamboogle
65,-0.15643701150829692,0.7717036799323996,Only machines,0.9281406914406966,Bamboogle
66,1.3805753544028931,0.7717036799323996,Fooled both,0.6088716744704935,Bamboogle
67,-0.15578962734575952,0.7717036799323996,Only machines,0.9274933072781592,Bamboogle
68,0.06554492212979388,0.7717036799323996,Fooled both,0.7061587578026057,Bamboogle
69,-0.464244544198437,0.7717036799323996,Only machines,1.2359482241308366,Bamboogle
70,0.04565921753211966,-1.246832643537495,Only humans,1.2924918610696148,Bamboogle
71,-0.13911913399499254,0.7717036799323996,Only machines,0.9108228139273922,Bamboogle
72,1.3805753482681544,0.7717036799323996,Fooled both,0.6088716683357548,Bamboogle
73,-0.22589407258598396,0.7717036799323996,Only machines,0.9975977525183836,Bamboogle
74,-1.8528401275188233,0.7717036799323996,Only machines,2.624543807451223,Bamboogle
75,1.380574746854777,0.7717036799323996,Fooled both,0.6088710669223775,Bamboogle
76,-0.4974495687318995,0.7717036799323996,Only machines,1.2691532486642991,Bamboogle
77,-0.18668806815878408,-1.246832643537495,Easy for both,1.0601445753787109,Bamboogle
78,-0.14466655092502392,0.7717036799324006,Only machines,0.9163702308574245,Bamboogle
79,-0.17497319343229173,0.7717036799324006,Only machines,0.9466768733646924,Bamboogle
80,-0.38159117570886936,-1.5737022529475395,Easy for both,1.1921110772386703,Bamboogle
81,-0.10867191532104511,0.7717036799324006,Only machines,0.8803755952534458,Bamboogle
82,-0.43824741482515833,0.7717036799324006,Only machines,1.209951094757559,Bamboogle
83,1.3805753506061693,0.7717036799324006,Fooled both,0.6088716706737687,Bamboogle
84,-0.8687362404796269,-1.246832643537495,Easy for both,0.37809640305786807,Bamboogle
85,-0.27439415579682297,0.7717036799324006,Only machines,1.0460978357292237,Bamboogle
86,-0.7218671783494763,-1.246832643537495,Easy for both,0.5249654651880187,Bamboogle
87,-0.08924076052705314,0.7717036799324006,Only machines,0.8609444404594537,Bamboogle
88,1.3805643339817937,0.7717036799324006,Fooled both,0.608860654049393,Bamboogle
89,-0.47482563025187735,0.7717036799324006,Only machines,1.246529310184278,Bamboogle
90,-0.2114079921670334,0.7717036799324006,Only machines,0.9831116720994341,Bamboogle
91,-0.37794141544339743,0.7717036799324006,Only machines,1.149645095375798,Bamboogle
92,1.380575346974782,0.7717036799324006,Fooled both,0.6088716670423813,Bamboogle
93,1.3805753497000466,0.7717036799324006,Fooled both,0.608871669767646,Bamboogle
94,1.3805665602532098,0.7717036799324006,Fooled both,0.6088628803208092,Bamboogle
95,0.14336426313407236,-1.246832643537495,Only humans,1.3901969066715674,Bamboogle
96,1.3805654081980125,0.7717036799323996,Fooled both,0.6088617282656129,Bamboogle
97,-0.16919749622054714,-1.246832643537495,Easy for both,1.0776351473169479,Bamboogle
98,-0.4691332353288177,-1.246832643537495,Easy for both,0.7776994082086773,Bamboogle
99,0.9642023881877824,-1.246832643537495,Only humans,2.2110350317252774,Bamboogle
100,-0.13879630646262006,0.7717036799323996,Only machines,0.9104999863950197,Bamboogle
101,-0.1129668727686213,-1.246832643537495,Easy for both,1.1338657707688737,Bamboogle
102,-2.336674416952244,-1.246832643537495,Easy for both,1.0898417734147492,Bamboogle
103,-0.35302763128718984,-1.5737022529475395,Easy for both,1.2206746216603497,Bamboogle
104,-0.343430978726564,0.7717036799324013,Only machines,1.1151346586589652,Bamboogle
105,-0.8119300818122683,-1.246832643537495,Easy for both,0.4349025617252267,Bamboogle
106,0.25376172708955663,0.7717036799324006,Fooled both,0.517941952842844,Bamboogle
107,1.3805753496302369,0.7717036799324006,Fooled both,0.6088716696978362,Bamboogle
108,-0.15643702002240384,0.7717036799324006,Only machines,0.9281406999548045,Bamboogle
109,0.4122268082958138,0.7717036799324006,Fooled both,0.3594768716365868,Bamboogle
110,-1.6603072560762901,-1.246832643537495,Easy for both,0.41347461253879514,Bamboogle
111,-1.5469012992200128,-1.246832643537495,Easy for both,0.30006865568251784,Bamboogle
112,-1.4871373084889028,-1.246832643537495,Easy for both,0.2403046649514078,Bamboogle
113,-1.714603201246879,-1.246832643537495,Easy for both,0.467770557709384,Bamboogle
114,-0.12351577468795172,-1.246832643537495,Easy for both,1.1233168688495434,Bamboogle
115,-0.3384951649307965,-1.246832643537495,Easy for both,0.9083374786066984,Bamboogle
116,-1.1518255872440697,-1.246832643537495,Easy for both,0.09500705629342532,Bamboogle
117,-0.40220260537993696,-1.246832643537495,Easy for both,0.844630038157558,Bamboogle
118,-0.4675701313579702,-1.246832643537495,Easy for both,0.7792625121795248,Bamboogle
119,-1.1231004377329548,-1.246832643537495,Easy for both,0.12373220580454025,Bamboogle
120,1.380575355639376,-1.246832643537495,Only humans,2.627407999176871,Bamboogle
121,1.3805678026839316,0.7717036799324006,Fooled both,0.608864122751531,Bamboogle
122,-0.12361903169181544,0.7717036799324006,Only machines,0.8953227116242161,Bamboogle
123,-1.399724299928031,-1.5737022529475395,Easy for both,0.17397795301950847,Bamboogle
124,-1.399724299928031,-1.246832643537495,Easy for both,0.15289165639053603,Bamboogle

